Multi-Flow Transmission in Wireless Interference Networks: A Convergent Graph Learning Approach

We consider the problem of of multi-flow transmission in wireless networks, where data signals from different flows can interfere with each other due to mutual interference between links along their routes, resulting in reduced link capacities. The objective is to develop a multi-flow transmission strategy that routes flows across the wireless interference network to maximize the network utility. However, obtaining an optimal solution is computationally expensive due to the large state and action spaces involved. To tackle this challenge, we introduce a novel algorithm called Dual-stage Interference-Aware Multi-flow Optimization of Network Data-signals (DIAMOND). The design of DIAMOND allows for a hybrid centralized-distributed implementation, which is a characteristic of 5G and beyond technologies with centralized unit deployments. A centralized stage computes the multi-flow transmission strategy using a novel design of graph neural network (GNN) reinforcement learning (RL) routing agent. Then, a distributed stage improves the performance based on a novel design of distributed learning updates. We provide a theoretical analysis of DIAMOND and prove that it converges to the optimal multi-flow transmission strategy as time increases. We also present extensive simulation results over various network topologies (random deployment, NSFNET, GEANT2), demonstrating the superior performance of DIAMOND compared to existing methods.

==> figures/Geant2/geant2_delay_all_comps.csv <==
# geant2
# delay

N,DIAMOND,DQN+GNN,RandomBL,OSPF,DIAR,IACR
5,6.1,5,6.1,5.4,5.7,5.9
10,6.5,7,7.4,6.7,6,5.7
20,8.8,9.2,11.1,8.5,8.6,8
30,10.5,12.2,12.4,11.3,10.9,10.6
40,12.3,15.1,15.6,13.2,12.6,12.6
50,15.8,15.3,19.8,15,15.9,15.3
60,19.3,18.8,24.2,19.2,20.9,19.2
70,21.1,20,25.2,22.5,22.6,20.2
80,24.9,24,26.3,25.4,25.3,24
90,27,28.7,33.6,28.7,28.1,27.5


==> figures/Geant2/geant2_rates_all_comps.csv <==
# geant2
# rates

N,DIAMOND,DQN+GNN,RandomBL,OSPF,DIAR,IACR
5,155.6,152.62,145.14,152.52,155.6,155.24
10,149.71,136.88,116.24,137.52,146.61,138.34
20,142.845,116.15,79.615,107.81,127.34,112.97
30,130.143,96.46,59.507,75.253,107.497,82.347
40,111.895,81.272,40.16,51.72,88.94,51.328
50,96.492,72.232,26.274,36.408,74.982,38.878
60,83.558,60.698,18.437,27.193,60.487,30.802
70,72.677,53.178,13.446,21.088,54.73,24.171
80,65.096,47.426,12.869,16.907,48.062,19.424
90,59.04,41.286,8.987,14.288,41.18,16.25


==> figures/NB3R/NB3R_V50_E80_N20.csv <==
step,reward,rates,delay
0,-54.989,1692.410,18.360
1,-55.058,1703.950,18.320
2,-55.064,1723.700,18.160
3,-53.812,1744.420,17.450
4,-53.599,1767.040,17.370
5,-53.272,1781.790,17.030
6,-53.171,1801.960,17.020
7,-52.970,1807.050,16.970
8,-52.832,1818.870,17.170
9,-52.927,1830.520,16.950
10,-53.026,1836.820,16.910
11,-52.584,1850.280,16.710
12,-52.089,1859.960,16.500
13,-51.577,1872.280,16.210
14,-49.940,1893.770,14.940
15,-49.561,1904.110,14.600
16,-49.388,1909.010,14.570
17,-48.474,1921.590,13.120
18,-48.396,1931.660,13.110
19,-48.327,1932.400,13.110
20,-48.124,1936.520,13.010
21,-48.067,1938.130,12.980
22,-48.238,1949.220,12.960
23,-48.196,1953.170,12.890
24,-48.028,1957.090,12.810
25,-48.095,1959.530,12.790
26,-47.927,1967.670,12.740
27,-47.794,1972.120,12.670
28,-47.872,1979.940,12.720
29,-47.505,1987.810,12.480
30,-47.339,1998.280,12.230
31,-46.900,2007.430,12.070
32,-46.909,2007.490,12.060
33,-46.916,2008.880,12.050
34,-47.003,2014.840,11.930
35,-47.023,2015.540,11.930
36,-47.023,2015.540,11.930
37,-47.177,2020.990,12.000
38,-47.086,2022.790,12.000
39,-46.927,2027.910,11.910
40,-46.927,2027.910,11.910
41,-46.927,2027.910,11.910
42,-46.720,2033.500,11.890
43,-46.693,2033.840,11.880
44,-29.387,2044.210,10.320
45,-29.435,2047.850,10.250
46,-29.442,2047.880,10.260
47,-29.032,2055.070,10.240
48,-29.115,2056.200,10.260
49,-28.942,2059.710,10.270
50,-28.934,2061.000,10.310
51,-28.934,2061.000,10.310
52,-28.897,2061.380,10.320
53,-28.906,2062.700,10.290
54,-28.907,2063.920,10.290
55,-28.907,2063.920,10.290
56,-28.880,2067.390,10.300
57,-28.900,2070.470,10.310
58,-28.822,2071.130,10.280
59,-28.754,2072.100,10.250
60,-28.754,2072.100,10.250
61,-28.693,2075.220,10.160
62,-28.805,2083.860,10.150
63,-28.765,2085.580,10.110
64,-28.739,2086.330,10.090
65,-28.730,2086.770,10.090
66,-28.730,2086.770,10.090
67,-28.818,2087.100,10.100
68,-28.801,2087.320,10.100
69,-28.998,2089.510,10.170
70,-28.975,2089.570,10.170
71,-28.801,2093.810,10.110
72,-28.815,2106.350,10.070
73,-28.696,2107.990,10.050
74,-28.456,2120.070,10.030
75,-28.492,2122.660,10.030
76,-28.513,2123.360,10.080
77,-28.369,2128.010,10.040
78,-28.435,2135.150,10.060
79,-28.305,2138.220,10.040
80,-28.305,2138.220,10.040
81,-28.087,2141.770,9.990
82,-28.002,2146.170,10.000
83,-28.069,2146.230,10.000
84,-27.938,2148.590,9.930
85,-27.955,2148.640,9.910
86,-27.955,2148.640,9.910
87,-27.911,2150.460,9.870
88,-27.883,2151.220,9.870
89,-27.883,2151.220,9.870
90,-27.892,2151.640,9.870
91,-27.840,2152.470,9.880
92,-27.840,2152.470,9.880
93,-27.871,2152.710,9.880
94,-27.828,2153.450,9.880
95,-27.880,2153.480,9.890
96,-27.907,2155.040,9.900
97,-27.907,2155.040,9.900
98,-27.907,2155.040,9.900
99,-27.892,2155.040,9.900
100,-27.836,2155.990,9.900


==> figures/NSFNET/nsfnet_delay_all_comps.csv <==
# nsfnet
# delay

N,DIAMOND,DQN+GNN,RandomBL,OSPF,DIAR,IACR
5,3.6,4,5.2,4,3.5,3.8
10,4.7,5.8,7,5.1,4.6,4.4
20,6.4,7.1,8.7,6.6,6.9,6.8
30,7.9,8.5,10.6,9,9,7.7
40,9.7,10.3,13.4,10.5,10.8,9.9
50,10.9,14.5,16.3,12.6,12.1,10.7
60,13.2,14.7,18.4,13.3,14.4,13
70,13.9,16,20.7,16,16.4,14.1
80,15,17.5,21,19.487,19.2,15.9


==> figures/NSFNET/nsfnet_rates_all_comps.csv <==
# nsfnet
# rates

N,DIAMOND,DQN+GNN,RandomBL,OSPF,DIAR,IACR
5,155.6,152.62,132.28,152.52,152.96,151.54
10,149.71,136.88,99.42,137.52,142.1,131.47
20,142.845,116.15,86.66,107.81,124.63,93.89
30,130.143,96.46,55.573,75.253,108.717,73.02
40,111.895,81.272,38.755,51.72,89.127,52.355
50,96.492,72.232,34.088,36.408,74.794,40.378
60,83.558,60.698,20.945,27.193,63.288,33.742
70,72.677,53.178,15.489,21.088,54.157,26.323
80,65.096,47.426,14.693,16.907,47.014,23.366


==> figures/V30E50/random_equal_delay_V30E50.csv <==
# equal
# random
# k=4, V=30,E=50
# delay

N,DIAMOND,DQN+GNN,OSPF,RandomBL,DIAR,IACR
5,4.8,5.2,4.4,4.9,3.7,4
10,6,7.6,6.5,7.1,5.4,6.1
20,10.3,23.3,16.9,17.2,13.4,18
30,19.1,31.7,58.8,30.7,25.3,25.7
40,31.3,80.8,87.8,46.5,34.7,33.5
50,54.3,126.4,148.9,79.2,56,48.4
60,66.2,150.1,198.2,101.7,90.7,81.9
70,95.8,128.7,270.5,124.5,106.7,90.5
80,87.6,213.7,351.3,163.3,112.2,88
90,140.5,249.3,482,230.1,150.1,100.5
100,118.6,333,526.4,275.7,183.5,129.1


==> figures/V30E50/random_equal_rates_V30E50.csv <==
# equal
# random
# k=4, V=30,E=50
# rates

N,DIAMOND,DQN+GNN,OSPF,RandomBL,DIAR,IACR
5,153.6,134.36,148.28,149,149.9,147.04
10,145.91,111.27,98.24,106.67,132.03,103.36
20,99.39,60.295,45.065,38.57,69.3,50.41
30,68.21,43.887,26.837,15.74,43.467,30.87
40,50.615,30.105,14.142,7.338,28.73,19.587
50,38.664,22.864,7.826,4.224,19.76,11.172
60,30.105,16.387,4.942,2.743,15.955,7.932
70,24.657,13.483,3.52,1.323,12.099,5.409
80,20.283,11.371,2.04,0.812,9.23,3.611
90,17.446,9.181,1.367,0.601,7.292,2.31
100,14.984,7.783,1.054,0.475,6.065,1.847


==> figures/V30E50/random_rayleigh_delay_V30_E50.csv <==
# rayleigh
# random
# k=4, V=30,E=50
# delay

N,DIAMOND,DQN+GNN,OSPF,RandomBL,DIAR,IACR
5,4.1,5.3,4.9,4.7,4.1,5.1
10,7.1,7.7,7.7,7.1,7.8,7.7
20,14.1,31.9,29.9,23.4,25.8,18.1
30,29.4,80.2,79,41.6,72.9,31.2
40,44.9,126.4,123,79.7,81.7,56
50,52.4,147,171.6,137.3,190.3,64.9
60,55.6,196.4,258.2,159.5,161.8,119.4
70,128.4,229.9,320.2,176.4,221.5,103.2
80,142.7,339.7,425.3,300.1,285.5,131.8
90,120.5,342.3,577.6,283.4,312.8,145.5
100,216,473.2,590.7,377.4,308.4,228.6


==> figures/V30E50/random_rayleigh_rates_V30_E50.csv <==
# rayleigh
# random
# k=4, V=30,E=50
# rates

N,DIAMOND,DQN+GNN,OSPF,RandomBL,DIAR,IACR
5,130.7,124.18,125.24,133.84,130.86,124.04
10,101.48,90.53,88.74,101.89,91.2,91.15
20,53.005,34.825,33.91,26.055,34.765,40.7
30,30.853,20.86,22.67,11.297,20.01,23.657
40,20.605,13.768,8.838,4.662,11.353,12.012
50,15.068,10.778,6.282,2.458,7.584,8.344
60,8.942,7.027,2.582,1.51,5.615,4.13
70,9.051,5.546,1.746,1.306,4.506,2.687
80,5.969,4.239,1.391,0.463,2.671,2.42
90,5.166,3.064,0.694,0.318,2.381,1.251
100,3.884,2.792,0.544,0.236,1.988,0.699


==> figures/V30E50/random_steps_delay_V30E50.csv <==
# steps
# random
# k=4, V=30,E=50
# delay

N,DIAMOND,DQN+GNN,OSPF,RandomBL,DIAR,IACR
5,5.3,5.8,5.3,6.1,4.8,5.5
10,6.7,8.5,8.8,8.5,6.4,7.8
20,14.5,22.9,20.2,21.8,12.8,20.7
30,17.1,51.8,71.4,44.2,25.9,41.9
40,28.6,75.5,75.1,65.2,42,45.5
50,44.5,126.1,162.4,102.3,58.2,48.2
60,66.6,191.2,201.7,149.8,94.1,75.1
70,83.7,220.8,325.8,156.5,94.7,104
80,104.4,268.7,405.7,255.9,155.8,130.5
90,113.7,304.7,502.4,303.1,148.7,136.8
100,138.7,335.8,562.9,326.8,191,187.9


==> figures/V30E50/random_steps_rates_V30E50.csv <==
# steps
# random
# k=4, V=30,E=50
# rates

N,DIAMOND,DQN+GNN,OSPF,RandomBL,DIAR,IACR
5,141.72,116.46,128.9,114.46,122.76,126.36
10,115.77,76.21,78.69,78.88,92.71,84.3
20,69.26,39.365,37.755,30.185,42.035,38.135
30,46.37,25.543,20.81,11.41,25.773,24.467
40,32.27,15.86,10.43,5.495,14.793,14.075
50,25.394,11.174,6.468,2.83,9.256,9.678
60,18.998,8.947,4.118,1.773,7.677,5.137
70,16.123,6.796,2.164,1.019,5.771,2.931
80,12.794,5.673,1.206,0.519,4.147,2.261
90,11.07,4.22,1.023,0.476,3.438,1.53
100,9.166,4.011,0.737,0.185,2.988,1.442


==> figures/V60E90/random_delay_V60_E90_all_comps.csv <==
# random
# delay

N,DIAMOND,DQN+GNN,RandomBL,OSPF,DIAR,IACR
5,6.3,8.7,7,7.7,5.1,5.5
10,9,23.4,10.4,17.9,8.5,7.8
20,13,43.5,18.9,34.3,17.2,19.7
30,22.6,97.3,42.5,81.9,34.8,47
40,34.3,128.4,79.5,138.6,52.6,81.4
50,44.8,205.7,115,175,81.2,91.7
60,62.8,203.6,164.8,239,127.8,120.7
70,99.1,264.3,229.8,264,175,155.7
80,113.5,331.3,281.6,273.5,179.9,144.5
90,180.4,382.5,355.5,330.3,217.7,196.2
100,201.2,365,406.6,353.8,264.9,256.5
120,316.7,490.3,502.8,431.6,347.9,315.1
150,424.9,576,640.1,592.4,467,431.7
200,616.8,939.2,820.6,742.5,647.9,581.1


==> figures/V60E90/random_rates_V60_E90_all_comps.csv <==
# random
# rates

N,DIAMOND,DQN+GNN,RandomBL,OSPF,DIAR,IACR
5,152.86,128.02,144.88,131.72,145.38,144.3
10,140.26,90.11,94.98,80.58,119.69,90.57
20,98.46,54.58,40.21,33.65,67.605,42.33
30,64.633,35.777,14.77,17.823,39.53,23.967
40,45.417,24.692,5.908,9.715,25.01,13.578
50,34.352,16.93,4.942,6.03,17.172,8.538
60,26.168,13.003,2.155,4.208,12.752,6.437
70,21.55,11.223,1.283,2.794,10.459,4.161
80,18.189,8.927,0.775,1.991,8.294,2.68
90,15.58,7.11,0.438,1.313,6.648,1.996
100,13.26,5.921,0.255,0.919,5.261,1.332
120,10.029,4.891,0.16,0.503,3.758,0.739
150,7.299,3.046,0.045,0.186,2.331,0.303
200,4.711,1.902,0.034,0.097,1.308,0.159

